NoScope: Optimizing Neural Network Queries over Video at Scale

Recent advances in computer vision-in the form of deep neural networks-have made it possible to query increasing volumes of video data with high accuracy. However, neural network inference is computationally expensive at scale: applying a state-of-the-art object detector in real time (i.e., 30+ frames per second) to a single video requires a $4000 GPU. In response, we present NoScope, a system for querying videos that can reduce the cost of neural network video analysis by up to three orders of magnitude via inference-optimized model search. Given a target video, object to detect, and reference neural network, NoScope automatically searches for and trains a sequence, or cascade, of models that preserves the accuracy of the reference network but is specialized to the target video and are therefore far less computationally expensive. NoScope cascades two types of models: specialized models that forego the full generality of the reference model but faithfully mimic its behavior for the target video and object; and difference detectors that highlight temporal differences across frames. We show that the optimal cascade architecture differs across videos and objects, so NoScope uses an efficient cost-based optimizer to search across models and cascades. With this approach, NoScope achieves two to three order of magnitude speed-ups (265-15,500x real-time) on binary classification tasks over fixed-angle webcam and surveillance video while maintaining accuracy within 1-5% of state-of-the-art neural networks.

==> outline.txt <==

Intro:

We are drowning in video data
Stats from Youtube etc
Cost of acquisition is very low

Simultaneously, huge advances in ML
computer vision now beating doctors at key tasks
we should be able to use this CV to watch video for us (e.g., surveillance, semantic search)
next database engine will be powered by this CV ML

problem: computational overhead!
myopic focus on accuracy, not on speed
1200 titan X Gpu to run this
TCO is much higher
three OOM imbalance between cost of acquisition and cost of processing!
not cost effective to build a search engine using off the shelf CNNs

in this work, we attack this imbalance directly
we present the initial design and implementation of VUSE, a search engine for video streams that balances efficiency and accuracy
vuse allows users to run queries over live streams, thus extracting features from them.
the key contribution is to show that, by exploiting locality (one of the oldest tricks in the book), we can dramatically improve efficiency without losing accuracy.

what kinds of locality?
temporal locality: what was similar last frame is similar this frame
spatial locality: many videos do not change over time
query locality: i only care about given labels

we show how to combine these to dramatically improve performance.
we build a model cascade to exploit these various features
one model skips images based on distribution of common features
another one tells us when something has changed...
a third is a smaller model than the original that is scene- and query-specific.
intuitively, as vuse watches videos, it trains faster, specialized versions of itself to take over and run faster.
it can optimize the cascade to learn the correct model structure.

the net result is that we can retain the model performance while dramatically accelerating them---up to 5 OOM.
from a database systems perspective, we demonstrate that systems techniques can in fact improve inference speed to make economically infeasible inference problems tractable.
given continued advances in this area, we think these classifiers will be the backbone of increasing analytics workloads.
VUSE is one instance of this pattern.

contributions:

1. VUSE: CNN powered search engine
2. temporal locality exploits: skipping and diff detection
3. spatial and query locality: semantic distillation
4. demonstration of 10000x speedups without loss in accuracy

plug here about why this is a systems problem


